A Probabilistic Generative Model of Free Categories

Applied category theory has recently developed libraries for computing with morphisms in interesting categories, while machine learning has developed ways of learning programs in interesting languages. Taking the analogy between categories and languages seriously, this paper defines a probabilistic generative model of morphisms in free monoidal categories over domain-specific generating objects and morphisms. The paper shows how acyclic directed wiring diagrams can model specifications for morphisms, which the model can use to generate morphisms. Amortized variational inference in the generative model then enables learning of parameters (by maximum likelihood) and inference of latent variables (by Bayesian inversion). A concrete experiment shows that the free category prior achieves competitive reconstruction performance on the Omniglot dataset.

==> string_diagram/fig1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, label={left:\(\rho\)}] (0) at (-2, 3.5) {};
		\node [style=Medium Box] (1) at (0, 3) {$U$};
		\node [style=none] (2) at (-0.5, 3.5) {};
		\node [style=none, label={left:\(\rho_env\)}] (3) at (-2, 2.5) {};
		\node [style=none] (4) at (-0.5, 2.5) {};
		\node [style=none] (5) at (0.5, 3.5) {};
		\node [style=none, label={right:\(\mathcal{E}(\rho)\)}] (6) at (2, 3.5) {};
		\node [style=none] (7) at (0.5, 2.5) {};
		\node [style=none] (8) at (2, 2.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
		\draw (3.center) to (4.center);
		\draw [in=180, out=0] (5.center) to (6.center);
		\draw (7.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> string_diagram/fig2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Medium Box] (0) at (-2.5, 3) {};
		\node [style=Medium Box] (1) at (-0.75, -0.75) {};
		\node [style=Medium Box] (2) at (-0.75, -3) {};
		\node [style=none] (3) at (-2.5, 5.25) {};
		\node [style=none] (6) at (-0.75, -5) {};
		\node [style=none] (8) at (1, 5.25) {};
		\node [style=dot] (9) at (-0.75, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (0);
		\draw (1) to (2);
		\draw (6.center) to (2);
		\draw [in=-180, out=-90, looseness=1.25] (0) to (9);
		\draw [in=-90, out=0, looseness=1.25] (9) to (8.center);
		\draw (9) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> string_diagram/graph.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=new style 0] (0) at (0, 0) {\(A\)};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=new edge style 0, {\(f_1\)}, in=30, out=-30, loop] (0) to ();
		\draw [style=new edge style 0, {\(f_2\)}, in=-150, out=150, loop] (0) to ();
	\end{pgfonlayer}
\end{tikzpicture}

